The most generalized analytical approximation to the solution of single-mode spin-boson model without rotating-wave approximation

The single-mode spin-boson model (SMSBM) has extensive application in different subfields of physics. In the absence of rotating-wave approximation (RWA), we try to solve SMSBM analytically. We argue that the analytical expression obtained is the most exact approximation to the solution of the system under the assumption of Abel-Ruffini theorem, which works for a wide range of the parameters such as coupling strength and detuning and would be practical for currently available experiments.

==> reply.txt <==
                                 Main Changes made in the new version

1. we have replaced the words 'solution' in many places in the text by 'approximation'. This is to follow the 
suggestion of Referee B. Due to the same reason, we have slightly changed the title of the paper.

2. We have added a figure as Fig. 1(a) and some references. 

3. We have removed 'dark state' and moved the argument for comparison of our result with [24] to the reference part.

Most revisions are marked in yellow in the pdf file. Except the correction of typos, there is no change in equations and in 
calculations.

 
                                 Reply to the referees

Response to the Referee A

Thank you very much for your kind suggestion. We have updated our manuscript by citing the references mentioned. 


Response to the Referee B

Thank you for your critically reading our manuscript. Your comments are helpful to us for improving the paper. We have made a new version and the following is our response to your comments one by one. We hope this would be helpful for your better understanding our work. 

Comment A1
>The analytical approximation derived here takes a very complicated form, which must still be evaluated numerically.

The expressions we present in Eqs (8) and (9) are indeed complicated, but they are the most generalized analytical approximation to the solution of the SMSBM. The numerical evaluation we made is mainly for justifying our analytical result and for showing the potential application of our result.

Comment A2
>It is relatively straightforward to solve the problem numerically. The authors provide no evidence that their 
>approximation offers any advantage in evaluation.

Numerically solving the SMSBM is straightforward, but not always easy. Particularly in the case of a large $\lambda$ (i.e., the strong coupling), very large computational subspace has to be considered in treatment. In contrast, as discussed in our paper, Eqs. (8) and (9) we obtained could approximate very well the exact solution, even in the case with very large $\lambda$. Consequently, if we have to solve any SMSBM relevant problem, we may employ our analytical results as the effective solution, rather than numerically diagonilizing the Hamiltonian in a very large computational subspace. Although the analytical expressions in Eqs. (8) and (9) look very complicated, we argue the use of them in calculation to be much simpler than any effort with numerically diagonilizing the SMSBM Hamiltonian.

Comment A3
>Very little analysis of the physical consequences of the approximation has been performed. The main attempt appears to be 
>the discussion of Dark states?near the end of p. 4. This seems unrelated to the main approximation results, and furthermore 
>is not correct (see point under B).

Due to the length limitation, we could not put more discussions in the manuscript. Anyway, besides the discussion about the ground state we got, we have also calculated in a more precise fashion the dynamics of an trapped ion system in comparison with previous results, which should also be a demonstration of the physical consequence of our results.

We have slightly revised this part in the new version and cited one of our previous papers from which the readers could find something more about the physical consequences of our approximate solution. Frankly speaking, we believe that the readers could find more advantanges of our analytical expression after applying our results to their research work. 

Comment A4
>The methodology is heavily based on that of Ref. [20] and does not really offer any new physical insight; the principal 
>difference is in mathematical complexity.

Our focus of the paper is on the presentation of the most generalized analytical expression for the solution of the SMSBM, with which the treatment of SMSBM relevant problems in different research fields could be more or less simplified. The reason we take the same Hamiltonian as in [24] (i.e. [20] in last version) is not only for a comparison with the results in [24], but also to take it as the core of the relevent problems. Once we have solved it, we could surely solve other more complicated relevent problems.   

The methodology we employed is basically from [18], instead of from Ref. [24]. As we used the relation between c_{n} and d_{n}, we could achieve the analytical expression under the third-order approximation. 

The expressions such as Eqs. (8) and (9) are indeed complicated, but they are helpful in reducing the difficulty to solve the SMSBM in strong coupling case by numerically diagonilizing the Hamiltonian in a very large parameter computational subspace.


Comment B1
>Starting with the title and continuing throughout the manuscript, there is an issue of language: what the authors have 
>presented is an analytical approximation, not a solution. It is approximate, not exact. While I am glad to make allowances 
>for non-native speakers of English, this is an important point that must be made clear.

We have fixed it.


Comment B2
>The statement following Eq. (2) that operators A and B work in different subspacesis not correct, as evidenced by the 
>nonzero projection given later on. The mathematics is right, but the wording is not.

We have removed the relevant sentences in the new version in order to aoivd unnecessary misunderstanding.


Comment B3
>On p. 3 the third-order approximation is given as a huge mess of equations that is quite unreadable.

We are sorry for the complicated expressions. But as they represent the most generalized analytical approximation to the solution of the SMSBM, we hope the readers could accept the complixity. Anyway we have made both analytical and numerical treatments to justify the expressions we presented, which should be helpful for their better understanding. On the other hand, we have mentioned in the manuscript that these complicated expressions could simplify the treatment of the SMSBM relevant problems with respect to a purely numerical treatment.


Comment B4
>Furthermore, the equation for gamma_m [displayed equation between Eqs. (9) and (10)] appears to contain the same 
>determinant that was set to zero in Eq. (7), in which case the solution is not really a solution.

We apologize for the typos we made. In the new version, we have corrected this printing error, and it is shown that the determinant between Eqs. (9) and (10) is different from Eq. (7). 


Comment B5
>On p. 4 the authors state that the problem is complicated for Omega~omega_0~lambda. However, none of the plots show a 
>comparison of the approximation with an accurate numerical solution in this regime; only the case omega_0 = 0.75 Omega is 
>shown. This choice of parameters is not justified anywhere.

In fact, the analytical results we got in Eqs. (8) and (9) could fit the numerical solution very well in a very wide parameter range. Therefore we have only put a figure with \omega_{0}=0.75\Omega in last version of the manuscript. In the new version, we have made up a new figure as Fig. 1 (a) for the case of \omega_{0}=\Omega. Compared with the results in Ref. [24], our results fit the numerical exact solution nearly perfectly. We have also explained the reason in the text for this good agreement following the comparison.

Comment B6
>There appears to be a problem with the first-order approximation on pp. 3-4. The method as stated gives more energies 
>than are listed. For example, there should be four solutions for m=0, involving D_00, D_01, and D_11, whereas only three 
>appear. For m>0, there should again be four solutions per value of m, but only two are given.

You are right. There should have four solutions corresponding to each index $m$. We could understand why you felt strange in reading those equations because we had re-ordered the solutions from the lowest energy to the highest one. This is to describe the solutions compactly and elegantly by two expressions, and also to omit the degenerated levels.

Comment B7
>On p. 4, the authors appear to be confused about the usage of the term Dark state? Furthermore, contrary to their claim, 
>the ground state they give is the same as that found in Ref. [20].

To avoid confusion, we have removed the mention of 'Dark state' in the new version. For the comparison of the ground state between ours and Irish's, we have moved our argument to the reference part.  
